Max-log APP Detection for Non-bijective Symbol Constellations

A posteriori probability (APP) and max-log APP detection is widely used in soft-input soft-output detection. In contrast to bijective modulation schemes, there are important differences when applying these algorithms to non-bijective symbol constellations. In this letter the main differences are highlighted.

==> pic/DSM_EPA_LA0.dat <==
y    APP    ML    BML    
-3.000000000    -19.811164923    -19.811164906    -19.811164906    
-2.980000000    -19.494186291    -19.494186267    -19.494186267    
-2.960000000    -19.177207662    -19.177207629    -19.177207629    
-2.940000000    -18.860229035    -18.860228990    -18.860228990    
-2.920000000    -18.543250414    -18.543250352    -18.543250352    
-2.900000000    -18.226271798    -18.226271713    -18.226271713    
-2.880000000    -17.909293192    -17.909293075    -17.909293075    
-2.860000000    -17.592314597    -17.592314436    -17.592314436    
-2.840000000    -17.275336018    -17.275335798    -17.275335798    
-2.820000000    -16.958357461    -16.958357159    -16.958357159    
-2.800000000    -16.641378935    -16.641378521    -16.641378521    
-2.780000000    -16.324400452    -16.324399882    -16.324399882    
-2.760000000    -16.007422025    -16.007421244    -16.007421244    
-2.740000000    -15.690443679    -15.690442605    -15.690442605    
-2.720000000    -15.373465440    -15.373463967    -15.373463967    
-2.700000000    -15.056487351    -15.056485328    -15.056485328    
-2.680000000    -14.739509467    -14.739506690    -14.739506690    
-2.660000000    -14.422531865    -14.422528051    -14.422528051    
-2.640000000    -14.105554649    -14.105549413    -14.105549413    
-2.620000000    -13.788577963    -13.788570774    -13.788570774    
-2.600000000    -13.471602006    -13.471592136    -13.471592136    
-2.580000000    -13.154627048    -13.154613497    -13.154613497    
-2.560000000    -12.837653464    -12.837634859    -12.837634859    
-2.540000000    -12.520681764    -12.520656220    -12.520656220    
-2.520000000    -12.203712653    -12.203677582    -12.203677582    
-2.500000000    -11.886747094    -11.886698943    -11.886698943    
-2.480000000    -11.569786414    -11.569720305    -11.569720305    
-2.460000000    -11.252832431    -11.252741666    -11.252741666    
-2.440000000    -10.935887644    -10.935763028    -10.935763028    
-2.420000000    -10.618955479    -10.618784389    -10.618784389    
-2.400000000    -10.302040645    -10.301805751    -10.301805751    
-2.380000000    -9.985149602    -9.984827113    -9.984827113    
-2.360000000    -9.668291217    -9.667848474    -9.667848474    
-2.340000000    -9.351477659    -9.350869836    -9.350869836    
-2.320000000    -9.034725628    -9.033891197    -9.033891197    
-2.300000000    -8.718058032    -8.716912559    -8.716912559    
-2.280000000    -8.401506288    -8.399933920    -8.399933920    
-2.260000000    -8.085113469    -8.082955282    -8.082955282    
-2.240000000    -7.768938585    -7.765976643    -7.765976643    
-2.220000000    -7.453062428    -7.448998005    -7.448998005    
-2.200000000    -7.137595489    -7.132019366    -7.132019366    
-2.180000000    -6.822688656    -6.815040728    -6.815040728    
-2.160000000    -6.508547575    -6.498062089    -6.498062089    
-2.140000000    -6.195451751    -6.181083451    -6.181083451    
-2.120000000    -5.883779661    -5.864104812    -5.864104812    
-2.100000000    -5.574041182    -5.547126174    -5.547126174    
-2.080000000    -5.266918426    -5.230147535    -5.230147535    
-2.060000000    -4.963315265    -4.913168897    -4.913168897    
-2.040000000    -4.664414020    -4.596190258    -4.596190258    
-2.020000000    -4.371734310    -4.279211620    -4.279211620    
-2.000000000    -4.087183450    -3.962232981    -3.962232981    
-1.980000000    -3.813079947    -3.645254343    -3.645254343    
-1.960000000    -3.552123262    -3.328275704    -3.328275704    
-1.940000000    -3.307278578    -3.011297066    -3.011297066    
-1.920000000    -3.081552776    -2.694318427    -2.694318427    
-1.900000000    -2.877665037    -2.377339789    -2.377339789    
-1.880000000    -2.697661897    -2.060361150    -2.060361150    
-1.860000000    -2.542573553    -1.945910149    -1.743382512    
-1.840000000    -2.412222749    -1.945910149    -1.426403873    
-1.820000000    -2.305256217    -1.945910149    -1.109425235    
-1.800000000    -2.219386439    -1.945910149    -0.792446596    
-1.780000000    -2.151756569    -1.945910149    -0.475467958    
-1.760000000    -2.099315959    -1.945910149    -0.158489319    
-1.740000000    -2.059120533    -1.945910149     0.000000000    
-1.720000000    -2.028522036    -1.945910149     0.000000000    
-1.700000000    -2.005252188    -1.945910149     0.000000000    
-1.680000000    -1.987428931    -1.945910149     0.000000000    
-1.660000000    -1.973515179    -1.945910149     0.000000000    
-1.640000000    -1.962254196    -1.945910149     0.000000000    
-1.620000000    -1.952597210    -1.945910149     0.000000000    
-1.600000000    -1.943631725    -1.945910149     0.000000000    
-1.580000000    -1.934514413    -1.945910149     0.000000000    
-1.560000000    -1.924410492    -1.945910149     0.000000000    
-1.540000000    -1.912441822    -1.945910149     0.000000000    
-1.520000000    -1.897648425    -1.945910149     0.000000000    
-1.500000000    -1.878972536    -1.945910149     0.000000000    
-1.480000000    -1.855279979    -1.945910149     0.000000000    
-1.460000000    -1.825438087    -1.945910149     0.000000000    
-1.440000000    -1.788467594    -1.945910149     0.000000000    
-1.420000000    -1.743770399    -1.945910149     0.000000000    
-1.400000000    -1.691400182    -1.945910149     0.000000000    
-1.380000000    -1.632295152    -1.945910149     0.000000000    
-1.360000000    -1.568358426    -1.743382512     0.000000000    
-1.340000000    -1.502291535    -1.426403873     0.000000000    
-1.320000000    -1.437177409    -1.109425235     0.000000000    
-1.300000000    -1.375931758    -1.098612289     0.000000000    
-1.280000000    -1.320813928    -1.098612289     0.000000000    
-1.260000000    -1.273155287    -1.098612289     0.000000000    
-1.240000000    -1.233350463    -1.098612289     0.000000000    
-1.220000000    -1.201045240    -1.098612289     0.000000000    
-1.200000000    -1.175406310    -1.098612289     0.000000000    
-1.180000000    -1.155375091    -1.098612289     0.000000000    
-1.160000000    -1.139854515    -1.098612289     0.000000000    
-1.140000000    -1.127819543    -1.098612289     0.000000000    
-1.120000000    -1.118365231    -1.098612289     0.000000000    
-1.100000000    -1.110712591    -1.098612289     0.000000000    
-1.080000000    -1.104189932    -1.098612289     0.000000000    
-1.060000000    -1.098201949    -1.098612289     0.000000000    
-1.040000000    -1.092193966    -1.098612289     0.000000000    
-1.020000000    -1.085615612    -1.098612289     0.000000000    
-1.000000000    -1.077886946    -1.098612289     0.000000000    
-0.980000000    -1.068370639    -1.098612289     0.000000000    
-0.960000000    -1.056356145    -1.098612289     0.000000000    
-0.940000000    -1.041065409    -1.098612289     0.000000000    
-0.920000000    -1.021693540    -1.098612289     0.000000000    
-0.900000000    -0.997498896    -1.098612289     0.000000000    
-0.880000000    -0.967950235    -1.098612289     0.000000000    
-0.860000000    -0.932918062    -1.098612289     0.000000000    
-0.840000000    -0.892863186    -1.098612289     0.000000000    
-0.820000000    -0.848941989    -1.098612289     0.000000000    
-0.800000000    -0.802945081    -0.792446596     0.000000000    
-0.780000000    -0.757038932    -0.510825624     0.000000000    
-0.760000000    -0.713374478    -0.510825624     0.000000000    
-0.740000000    -0.673701673    -0.510825624     0.000000000    
-0.720000000    -0.639125491    -0.510825624     0.000000000    
-0.700000000    -0.610059838    -0.510825624     0.000000000    
-0.680000000    -0.586342906    -0.510825624     0.000000000    
-0.660000000    -0.567429075    -0.510825624     0.000000000    
-0.640000000    -0.552578849    -0.510825624     0.000000000    
-0.620000000    -0.541002837    -0.510825624     0.000000000    
-0.600000000    -0.531949142    -0.510825624     0.000000000    
-0.580000000    -0.524742891    -0.510825624     0.000000000    
-0.560000000    -0.518792652    -0.510825624     0.000000000    
-0.540000000    -0.513577099    -0.510825624     0.000000000    
-0.520000000    -0.508621383    -0.510825624     0.000000000    
-0.500000000    -0.503469099    -0.510825624     0.000000000    
-0.480000000    -0.497653430    -0.510825624     0.000000000    
-0.460000000    -0.490670355    -0.510825624     0.000000000    
-0.440000000    -0.481957645    -0.510825624     0.000000000    
-0.420000000    -0.470885653    -0.510825624     0.000000000    
-0.400000000    -0.456769290    -0.510825624     0.000000000    
-0.380000000    -0.438913649    -0.510825624     0.000000000    
-0.360000000    -0.416705496    -0.510825624     0.000000000    
-0.340000000    -0.389754345    -0.510825624     0.000000000    
-0.320000000    -0.358065392    -0.510825624     0.000000000    
-0.300000000    -0.322194617    -0.510825624     0.000000000    
-0.280000000    -0.283310373    -0.475467958     0.000000000    
-0.260000000    -0.243094295    -0.158489319     0.000000000    
-0.240000000    -0.203473985     0.000000000     0.000000000    
-0.220000000    -0.166266119     0.000000000     0.000000000    
-0.200000000    -0.132860704     0.000000000     0.000000000    
-0.180000000    -0.104052869     0.000000000     0.000000000    
-0.160000000    -0.080047916     0.000000000     0.000000000    
-0.140000000    -0.060589803     0.000000000     0.000000000    
-0.120000000    -0.045135070     0.000000000     0.000000000    
-0.100000000    -0.033010256     0.000000000     0.000000000    
-0.080000000    -0.023523408     0.000000000     0.000000000    
-0.060000000    -0.016026749     0.000000000     0.000000000    
-0.040000000    -0.009940741     0.000000000     0.000000000    
-0.020000000    -0.004752592     0.000000000     0.000000000    
 0.000000000    -0.000000000     0.000000000     0.000000000    
 0.020000000     0.004752592     0.000000000     0.000000000    
 0.040000000     0.009940741     0.000000000     0.000000000    
 0.060000000     0.016026749     0.000000000     0.000000000    
 0.080000000     0.023523408     0.000000000     0.000000000    
 0.100000000     0.033010256     0.000000000     0.000000000    
 0.120000000     0.045135070     0.000000000     0.000000000    
 0.140000000     0.060589803     0.000000000     0.000000000    
 0.160000000     0.080047916     0.000000000     0.000000000    
 0.180000000     0.104052869     0.000000000     0.000000000    
 0.200000000     0.132860704     0.000000000     0.000000000    
 0.220000000     0.166266119     0.000000000     0.000000000    
 0.240000000     0.203473985     0.000000000     0.000000000    
 0.260000000     0.243094295     0.158489319     0.000000000    
 0.280000000     0.283310373     0.475467958     0.000000000    
 0.300000000     0.322194617     0.510825624     0.000000000    
 0.320000000     0.358065392     0.510825624     0.000000000    
 0.340000000     0.389754345     0.510825624     0.000000000    
 0.360000000     0.416705496     0.510825624     0.000000000    
 0.380000000     0.438913649     0.510825624     0.000000000    
 0.400000000     0.456769290     0.510825624     0.000000000    
 0.420000000     0.470885653     0.510825624     0.000000000    
 0.440000000     0.481957645     0.510825624     0.000000000    
 0.460000000     0.490670355     0.510825624     0.000000000    
 0.480000000     0.497653430     0.510825624     0.000000000    
 0.500000000     0.503469099     0.510825624     0.000000000    
 0.520000000     0.508621383     0.510825624     0.000000000    
 0.540000000     0.513577099     0.510825624     0.000000000    
 0.560000000     0.518792652     0.510825624     0.000000000    
 0.580000000     0.524742891     0.510825624     0.000000000    
 0.600000000     0.531949142     0.510825624     0.000000000    
 0.620000000     0.541002837     0.510825624     0.000000000    
 0.640000000     0.552578849     0.510825624     0.000000000    
 0.660000000     0.567429075     0.510825624     0.000000000    
 0.680000000     0.586342906     0.510825624     0.000000000    
 0.700000000     0.610059838     0.510825624     0.000000000    
 0.720000000     0.639125491     0.510825624     0.000000000    
 0.740000000     0.673701673     0.510825624     0.000000000    
 0.760000000     0.713374478     0.510825624     0.000000000    
 0.780000000     0.757038932     0.510825624     0.000000000    
 0.800000000     0.802945081     0.792446596     0.000000000    
 0.820000000     0.848941989     1.098612289     0.000000000    
 0.840000000     0.892863186     1.098612289     0.000000000    
 0.860000000     0.932918062     1.098612289     0.000000000    
 0.880000000     0.967950235     1.098612289     0.000000000    
 0.900000000     0.997498896     1.098612289     0.000000000    
 0.920000000     1.021693540     1.098612289     0.000000000    
 0.940000000     1.041065409     1.098612289     0.000000000    
 0.960000000     1.056356145     1.098612289     0.000000000    
 0.980000000     1.068370639     1.098612289     0.000000000    
 1.000000000     1.077886946     1.098612289     0.000000000    
 1.020000000     1.085615612     1.098612289     0.000000000    
 1.040000000     1.092193966     1.098612289     0.000000000    
 1.060000000     1.098201949     1.098612289     0.000000000    
 1.080000000     1.104189932     1.098612289     0.000000000    
 1.100000000     1.110712591     1.098612289     0.000000000    
 1.120000000     1.118365231     1.098612289     0.000000000    
 1.140000000     1.127819543     1.098612289     0.000000000    
 1.160000000     1.139854515     1.098612289     0.000000000    
 1.180000000     1.155375091     1.098612289     0.000000000    
 1.200000000     1.175406310     1.098612289     0.000000000    
 1.220000000     1.201045240     1.098612289     0.000000000    
 1.240000000     1.233350463     1.098612289     0.000000000    
 1.260000000     1.273155287     1.098612289     0.000000000    
 1.280000000     1.320813928     1.098612289     0.000000000    
 1.300000000     1.375931758     1.098612289     0.000000000    
 1.320000000     1.437177409     1.109425235     0.000000000    
 1.340000000     1.502291535     1.426403873     0.000000000    
 1.360000000     1.568358426     1.743382512     0.000000000    
 1.380000000     1.632295152     1.945910149     0.000000000    
 1.400000000     1.691400182     1.945910149     0.000000000    
 1.420000000     1.743770399     1.945910149     0.000000000    
 1.440000000     1.788467594     1.945910149     0.000000000    
 1.460000000     1.825438087     1.945910149     0.000000000    
 1.480000000     1.855279979     1.945910149     0.000000000    
 1.500000000     1.878972536     1.945910149     0.000000000    
 1.520000000     1.897648425     1.945910149     0.000000000    
 1.540000000     1.912441822     1.945910149     0.000000000    
 1.560000000     1.924410492     1.945910149     0.000000000    
 1.580000000     1.934514413     1.945910149     0.000000000    
 1.600000000     1.943631725     1.945910149     0.000000000    
 1.620000000     1.952597210     1.945910149     0.000000000    
 1.640000000     1.962254196     1.945910149     0.000000000    
 1.660000000     1.973515179     1.945910149     0.000000000    
 1.680000000     1.987428931     1.945910149     0.000000000    
 1.700000000     2.005252188     1.945910149     0.000000000    
 1.720000000     2.028522036     1.945910149     0.000000000    
 1.740000000     2.059120533     1.945910149     0.000000000    
 1.760000000     2.099315959     1.945910149     0.158489319    
 1.780000000     2.151756569     1.945910149     0.475467958    
 1.800000000     2.219386439     1.945910149     0.792446596    
 1.820000000     2.305256217     1.945910149     1.109425235    
 1.840000000     2.412222749     1.945910149     1.426403873    
 1.860000000     2.542573553     1.945910149     1.743382512    
 1.880000000     2.697661897     2.060361150     2.060361150    
 1.900000000     2.877665037     2.377339789     2.377339789    
 1.920000000     3.081552776     2.694318427     2.694318427    
 1.940000000     3.307278578     3.011297066     3.011297066    
 1.960000000     3.552123262     3.328275704     3.328275704    
 1.980000000     3.813079947     3.645254343     3.645254343    
 2.000000000     4.087183450     3.962232981     3.962232981    
 2.020000000     4.371734310     4.279211620     4.279211620    
 2.040000000     4.664414020     4.596190258     4.596190258    
 2.060000000     4.963315265     4.913168897     4.913168897    
 2.080000000     5.266918426     5.230147535     5.230147535    
 2.100000000     5.574041182     5.547126174     5.547126174    
 2.120000000     5.883779661     5.864104812     5.864104812    
 2.140000000     6.195451751     6.181083451     6.181083451    
 2.160000000     6.508547575     6.498062089     6.498062089    
 2.180000000     6.822688656     6.815040728     6.815040728    
 2.200000000     7.137595489     7.132019366     7.132019366    
 2.220000000     7.453062428     7.448998005     7.448998005    
 2.240000000     7.768938585     7.765976643     7.765976643    
 2.260000000     8.085113469     8.082955282     8.082955282    
 2.280000000     8.401506288     8.399933920     8.399933920    
 2.300000000     8.718058032     8.716912559     8.716912559    
 2.320000000     9.034725628     9.033891197     9.033891197    
 2.340000000     9.351477659     9.350869836     9.350869836    
 2.360000000     9.668291217     9.667848474     9.667848474    
 2.380000000     9.985149602     9.984827113     9.984827113    
 2.400000000    10.302040645    10.301805751    10.301805751    
 2.420000000    10.618955479    10.618784389    10.618784389    
 2.440000000    10.935887644    10.935763028    10.935763028    
 2.460000000    11.252832431    11.252741666    11.252741666    
 2.480000000    11.569786414    11.569720305    11.569720305    
 2.500000000    11.886747094    11.886698943    11.886698943    
 2.520000000    12.203712653    12.203677582    12.203677582    
 2.540000000    12.520681764    12.520656220    12.520656220    
 2.560000000    12.837653464    12.837634859    12.837634859    
 2.580000000    13.154627048    13.154613497    13.154613497    
 2.600000000    13.471602006    13.471592136    13.471592136    
 2.620000000    13.788577963    13.788570774    13.788570774    
 2.640000000    14.105554649    14.105549413    14.105549413    
 2.660000000    14.422531865    14.422528051    14.422528051    
 2.680000000    14.739509467    14.739506690    14.739506690    
 2.700000000    15.056487351    15.056485328    15.056485328    
 2.720000000    15.373465440    15.373463967    15.373463967    
 2.740000000    15.690443679    15.690442605    15.690442605    
 2.760000000    16.007422025    16.007421244    16.007421244    
 2.780000000    16.324400452    16.324399882    16.324399882    
 2.800000000    16.641378935    16.641378521    16.641378521    
 2.820000000    16.958357461    16.958357159    16.958357159    
 2.840000000    17.275336018    17.275335798    17.275335798    
 2.860000000    17.592314597    17.592314436    17.592314436    
 2.880000000    17.909293192    17.909293075    17.909293075    
 2.900000000    18.226271798    18.226271713    18.226271713    
 2.920000000    18.543250414    18.543250352    18.543250352    
 2.940000000    18.860229035    18.860228990    18.860228990    
 2.960000000    19.177207662    19.177207629    19.177207629    
 2.980000000    19.494186291    19.494186267    19.494186267    
 3.000000000    19.811164923    19.811164906    19.811164906    

==> pic/app.dat <==
SNR    BER    
11.8             0.2682
11.9             0.268
12.000000000     0.267725240    
12.100000000     0.260900720    
12.200000000     0.224754560    
12.300000000     0.183230220    
12.400000000     0.112764040    
12.500000000     0.056395694    
12.600000000     0.000917463    
12.700000000     0.000719799    
12.800000000     0.000568897    
12.900000000     0.000451687    
13.000000000     0.000361839    
13.100000000     0.000293025    
13.200000000     0.000230540    
13.300000000     0.000175815    
13.400000000     0.000133750    
13.500000000     0.000112105    
13.600000000     0.000096382    
13.700000000     0.000074941    
13.800000000     0.000057788    
13.900000000     0.000045128    
14.000000000     0.000037777    
14.100000000     0.000032468    
14.200000000     0.000029609    
14.300000000     0.000026954    
14.400000000     0.000018990    
14.500000000     0.000016336    
14.600000000     0.000014090    
14.700000000     0.000011844    
14.800000000     0.000008576    
14.900000000     0.000006739    


==> pic/main_dsm8_real_fast_app.dat <==
SNR   BERhard     BERsoft     nrerr
9.000000 2.705260e-01 2.675583e-01 264964
9.100000 2.660030e-01 2.639225e-01 260534
9.200000 2.360471e-01 2.338399e-01 231194
9.300000 1.305358e-01 1.288892e-01 127852
9.400000 1.261517e-01 1.236880e-01 123558
9.500000 5.094238e-02 5.096323e-02 49895
9.600000 9.076615e-04 9.671740e-04 889
9.700000 7.259250e-04 7.561155e-04 711
9.800000 5.676713e-04 5.897617e-04 556
9.900000 4.614882e-04 4.619012e-04 452
10.000000 3.869558e-04 3.619407e-04 379
10.100000 3.379482e-04 2.867987e-04 331
10.200000 2.940456e-04 2.348016e-04 288
10.300000 2.409540e-04 1.974267e-04 236
10.400000 1.929674e-04 1.672382e-04 189
10.500000 1.490648e-04 1.391454e-04 146
10.600000 1.061831e-04 1.133741e-04 104
10.700000 7.453239e-05 9.094026e-05 73
10.800000 6.432247e-05 7.187464e-05 63
10.900000 4.390264e-05 5.585658e-05 43
11.000000 2.960876e-05 4.206882e-05 29
11.100000 2.246181e-05 3.075191e-05 22
11.200000 2.246181e-05 2.276444e-05 22
11.300000 1.735686e-05 1.784703e-05 17
11.400000 6.125950e-06 1.327766e-05 6
11.500000 6.125950e-06 8.689320e-06 6
11.600000 0.000000e+00 5.450633e-06 0
11.700000 0.000000e+00 3.275044e-06 0
11.800000 0.000000e+00 1.900475e-06 0
11.900000 0.000000e+00 1.070223e-06 0


==> pic/main_dsm8_real_fast_maxlogapp.dat <==
SNR   BERhard     BERsoft     nrerr
9.000000 2.907090e-01 2.837142e-01 284732
9.100000 2.884220e-01 2.813093e-01 282492
9.200000 2.849536e-01 2.766053e-01 279095
9.300000 2.829842e-01 2.737232e-01 277166
9.400000 2.799222e-01 2.709049e-01 274167
9.500000 2.722821e-01 2.642313e-01 266684
9.600000 2.473689e-01 2.393325e-01 242283
9.700000 2.436627e-01 2.363449e-01 238653
9.800000 1.862452e-01 1.805655e-01 182416
9.900000 5.259842e-02 5.011139e-02 51517
10.000000 2.391775e-02 2.262979e-02 23426
10.100000 3.430532e-04 2.878417e-04 336
10.200000 2.950666e-04 2.361379e-04 289
10.300000 2.327861e-04 1.981796e-04 228
10.400000 1.960304e-04 1.686876e-04 192
10.500000 1.490648e-04 1.400496e-04 146
10.600000 1.061831e-04 1.138255e-04 104
10.700000 7.657437e-05 9.184690e-05 75
10.800000 6.432247e-05 7.309967e-05 63
10.900000 4.390264e-05 5.691240e-05 43
11.000000 2.960876e-05 4.293581e-05 29
11.100000 2.246181e-05 3.076755e-05 22
11.200000 2.246181e-05 2.268364e-05 22
11.300000 1.735686e-05 1.777749e-05 17
11.400000 6.125950e-06 1.323771e-05 6
11.500000 6.125950e-06 8.667849e-06 6
11.600000 0.000000e+00 5.436931e-06 0
11.700000 0.000000e+00 3.271558e-06 0
11.800000 0.000000e+00 1.899126e-06 0
11.900000 0.000000e+00 1.069718e-06 0


==> pic/maxlogapp.dat <==
SNR    BER    
11.800000000     0.291
11.900000000     0.291
12.000000000     0.290411060    
12.100000000     0.288056420    
12.200000000     0.285613000    
12.300000000     0.282928420    
12.400000000     0.279448460    
12.500000000     0.274071720    
12.600000000     0.260467420    
12.700000000     0.235684460    
12.800000000     0.172910220    
12.900000000     0.110000000    
13.000000000     0.052237606    
13.100000000     0.010620151    
13.200000000     0.000225843    
13.300000000     0.000177857    
13.400000000     0.000135179    
13.500000000     0.000114351    
13.600000000     0.000097811    
13.700000000     0.000074941    
13.800000000     0.000057788    
13.900000000     0.000045128    
14.000000000     0.000037777    
14.100000000     0.000032468    
14.200000000     0.000029609    
14.300000000     0.000026954    
14.400000000     0.000018990    
14.500000000     0.000016336    
14.600000000     0.000014090    
14.700000000     0.000011844    
14.800000000     0.000008576    
14.900000000     0.000006739    

